The Physics of Ultraperipheral Collisions at the LHC

We discuss the physics of large impact parameter interactions at the LHC: ultraperipheral collisions (UPCs). The dominant processes in UPCs are photon-nucleon (nucleus) interactions. The current LHC detector configurations can explore small $x$ hard phenomena with nuclei and nucleons at photon-nucleon center-of-mass energies above 1 TeV, extending the $x$ range of HERA by a factor of ten. In particular, it will be possible to probe diffractive and inclusive parton densities in nuclei using several processes. The interaction of small dipoles with protons and nuclei can be investigated in elastic and quasi-elastic $J/\psi$ and $\Upsilon$ production as well as in high $t$ $\rho^0$ production accompanied by a rapidity gap. Several of these phenomena provide clean signatures of the onset of the new high gluon density QCD regime. The LHC is in the kinematic range where nonlinear effects are several times larger than at HERA. Two-photon processes in UPCs are also studied. In addition, while UPCs play a role in limiting the maximum beam luminosity, they can also be used a luminosity monitor by measuring mutual electromagnetic dissociation of the beam nuclei. We also review similar studies at HERA and RHIC as well as describe the potential use of the LHC detectors for UPC measurements.

==> Chapter6diff.txt <==
--- chapter6xx-orig.tex	2007-04-22 22:46:35.000000000 +0200
+++ chapter6xx-new.tex	2007-04-23 00:04:26.000000000 +0200
@@ -1,3 +1,3 @@
 \subsubsection{Strong field effects in lepton pair production: 
-Coulomb corrections}
+Coulomb corrections and multiple pair production}
 {\it Contribution by: A. J. Baltz, K. Hencken, and G. Baur}
@@ -33,3 +33,6 @@
 not small.  One might then expect that higher order effects are not
-negligible.  Theoretical studies have argued for large enhancements over
+negligible. In addition in heavy ion collisions one has a well defined
+impact parameter and it is expected that these effects are even more
+pronounced at small impact parameters. 
+Theoretical studies have argued for large enhancements over
 perturbation theory at low energies and significant reductions at
@@ -61,6 +64,9 @@
 
-Here we discuss  the dominant Coulomb correction to perturbation theory.
+There are two higher order effects of interest at strong fields: One
+is the Coulomb correction to the perturbation theory. Multiphoton
+exchanges from either one or both ions are of interest.
 In this theoretical treatment, no more than one $e^+ e^-$ pair is
-present at any intermediate time step.  Retarded propagators may be utilized 
-to calculate higher-order effects on the total cross section and 
+assumed to be present at any intermediate time step. 
+Retarded propagators can then be utilized 
+to calculate higher-order Coulomb effects on the total cross section and 
 uncorrelated final electron or positron states 
@@ -78,5 +84,6 @@
 Reference~\cite{Baltz:1998zb} reached the
-same conclusion and also showed that, after integration over $b$, the cross 
+same conclusion and also showed that, after integration over $b$, the
+total cross 
 section is identical to the lowest-order result.
-The same result was found in Ref.~\cite{Segev:1998ur} where it was noted
+This was found also in Ref.~\cite{Segev:1998ur} and it was noted
 that the CERN SPS pair production
@@ -88,4 +95,5 @@
 scale as the product of the squares of the projectile
-and target charges, $(Z_A Z_B)^2$ \cite{secx:vane97}.  On the other hand,
-$e^+ e^-$ photoproduction on a heavy target shows a negative
+and target charges, $(Z_A Z_B)^2$ \cite{secx:vane97}.  This is in
+contrast to the expectation of 
+$e^+ e^-$ photoproduction on a heavy target, which shows a negative
 (Coulomb) correction, proportional to $Z^2$, well described by
@@ -93,12 +101,11 @@
 
-Subsequently Ivanov, Schiller and Serbo \cite{secx:ivanovSS99} followed by
+Subsequently Ivanov, Schiller and Serbo \cite{secx:ivanovSS99} and
 Lee and Milstein \cite{Lee:1999ey,secx:leeM01} argued that a more careful
-regularization of the propagator in the exact solution than that of
+regularization of the propagator than that of
 Ref.~\cite{Baltz:1998zb,Segev:1998ur} was needed.  The negative Coulomb
-corrections then reappeared, as expected from Bethe-Maximon
-theory. The correctness of their
-approximate treatment of Coulomb corrections is supported by numerical 
+corrections then reappeared, in agreement with Bethe-Maximon
+theory. This result was confirmed in the mean time by numerical 
 calculations with a properly regularized
-propagator.  The exact
-semi-classical total cross section for $e^+ e^-$ production with $A \sim 200$
+propagator.  The exact semi-classical total cross section 
+for $e^+ e^-$ production with $A \sim 200$
 is reduced by 28\% at the SPS, 17\% at RHIC and
@@ -111,4 +118,9 @@
 
-The first experimental observation of $e^+ e^-$ pairs accompanied by nuclear
-dissociation was made by the STAR experiment at RHIC \cite{Adams:2004rz}.  
+At RHIC the first experimental observation of $e^+ e^-$ pairs
+accompanied by nuclear
+dissociation was made by the STAR experiment at RHIC
+\cite{Adams:2004rz}.
+As discussed in Sec. 2.3.8 and \cite{Baur:2003ar} %please insert \ref{...} here.
+this corresponds to pair production with an average impact parameter
+of  about 20fm.
 Comparison with perturbative QED calculations set
@@ -122,12 +134,14 @@
 
-Retarded propagators
-are not strictly appropriate when the electron and positron ranges
-are restricted, as is the case for the STAR data.  For technical reasons 
-an exact calculation of pair production with dissociation is not
-immediately feasible.  However, comparison to calculations
+%Retarded propagators
+%are not strictly appropriate when the electron and positron ranges
+%are restricted, as is the case for the STAR data.  For technical reasons 
+%an exact calculation of pair production with dissociation is not
+%immediately feasible.  
+A comparison to calculations
 in the STAR acceptance without dissociation gives an indication
-of the relative difference between the perturbative and regularized results.  
-In the STAR acceptance, the calculated exact result is 17\% lower than 
+of the relative difference between the perturbative and higher order
+results. Within the STAR acceptance, the calculated exact result is 17\% lower than 
 the perturbative \cite{Baltz:2004dz}, $ \Delta \sigma = -0.17 
-\sigma_{\rm QED}$, not excluded by STAR.
+\sigma_{\rm QED}$, not excluded by STAR. On the other hand the small
+impact parameter should lead to an enhancements of higher order processes.
  
@@ -135,3 +149,4 @@
 same method for $e^+ e^-$ production by Pb+Pb ions with cuts in a possible
-detector setup suggested by Bocian and Piotrzkowski \cite{Bocian04} 
+detector setup in the forward region as suggested by Bocian and
+Piotrzkowski \cite{Bocian04} 
 at the LHC.  With electron and positron energy $E$ and angle $\theta$ in
@@ -148,3 +163,15 @@
 is perhaps less clear than in the $e^+ e^-$ case.  Hencken, Kuraev, and
-Serbo \cite{HKS2} have made analytical arguments that Coulomb corrections are
+Serbo \cite{HKS2,Hencken:2006ir} have made analytical arguments that
+Coulomb corrections are
+%@Article{Hencken:2006ir,
+%     author    = "Hencken, K. and Kuraev, E. A. and Serbo, V.",
+%     title     = "Exclusive and inclusive muon pair production in collisions
+%                  of  relativistic nuclei",
+%     journal   = "Phys. Rev.",
+%     volume    = "C75",
+%     year      = "2007",
+%     pages     = "034903",
+%     eprint    = "hep-ph/0606069",
+%     SLACcitation  = "%%CITATION = HEP-PH 0606069;%%"
+%} 
 small for $\mu^+ \mu^-$ production.  On the other hand, numerical calculations
@@ -155,3 +182,23 @@
 
-	Finally, if lighter ions such as Ca+Ca are run at the LHC with the same
+A second higher order effect is multiple pair production. Due to
+multiple photon exchange more than one pair can be produced in a
+single collision. This was studied by a number of people, see Chapter~7
+of \cite{...1} and \cite{...2}.
+% Ref..1: Baur, Hencken, Trautmann, Sadovsky, Kharlov, Physics Report
+% Ref..2: Baur, Hencken, Trautmann, J. Phys. G.
+The result from the retarded propagator need to be reinterpeted as the
+average number of pairs produced. Neglecting the antisymmetrisation of
+electrons or positrons, or alternatively studying integrated cross
+sections over their momenta, a Poisson distribution for the
+probability is found. In addition there are multiple particle
+corrections to the single pair production process. These were studied
+as well and found to contribute at most 5\% to the probability.
+For details we refer to Chapter~7 of \cite{}.%see above.
+For the conditions of the ALICE detector at LHC studies of multiple
+pair produciton were done in \cite{HBT2} with the result that about
+10\% of the pairs being produced and detected in the ITS will come
+from multiple pair production.
+
+Finally, if lighter ions such as Ca+Ca or even p+A 
+are run at the LHC with the same
 $\gamma_L$ as Pb+Pb and with the same detector
@@ -160,3 +207,4 @@
 predicted Coulomb corrections so far not observed in experiments
-at RHIC or the SPS.
+at RHIC or the SPS. Asymmetric collisions woule also allow to separate
+corrections from higher order effects from one and both ions.
 
@@ -261,20 +309,18 @@
 
-{\it Production of QED $e^+e^-$ pairs}:
-Electron-positron pair production in QED plays a special role in
-relativistic $AA$ collisions due to strong field effects
-which lead to Coulomb corrections and multiple pair production in
-single collisions, see section 7 of Ref.~\cite{Baur:2001jj} and
-Ref.~\cite{BaurHT98}. The role of Coulomb corrections in
-low impact parameter collisions is still uncertain
-\cite{Baur:2001jj,Hencken:1998hf,Guclu00,Lee:1999ey,Baltz:2004dz,Baltz:2003dy}.
-By measuring low $p_T$ pair production in
-both $pA$ and $AA$ collisions, it will be possible to distinguish between
-Coulomb corrections due to a single strong Coulomb field, where 
-the Bethe-Maximon-Davis result is expected to hold, and another where
-strong Coulomb fields from both collision partners are active.
-
-In addition, QED pair production is of interest as a luminosity monitor
-for RHIC collisions \cite{ShamovT98,Martin01,Bocian04}.
-At the LHC, the CASTOR detector measures small $p_T$ $e^+e^-$ pairs, 
-corresponding to large impact parameters
-where QED calculations are most reliable.
+Coherent photoproduction of W is calculated in \cite{...}
+% ref is
+%@Article{Baltz:2007hw,
+%     author    = "Baltz, A. and others",
+%     title     = "Photoproduction at collider energies: From RHIC and HERA to
+%                  the LHC",
+%     year      = "2007",
+%     eprint    = "hep-ph/0702212",
+%     SLACcitation  = "%%CITATION = HEP-PH 0702212;%%"
+%}
+as a way to measure the electromagnetic coupling of the
+W. The $W^+$ emitted from the proton converts it into a neutron. The
+detection of a single neutron in the ZDC without further hadrons is a
+very nice trigger for this process. Both pA and pp collisions are
+studied, as well as the possibility to use the inelastic photon
+spectrum of the proton. Compared to the inelastic production the rates
+are comparable and a few W will be produced in pp collisions per year.


==> figure_refs.txt <==
---------------------------------------------------------------------
send to: permissions@iop.org

I would like to request permission to use several figures published in
IoP journals in a review article.  I am an author of publication 1 in the
request below but am not an author of any of the other requested material and
the authors are not employed at my institute.  In all cases the subject area is
physical sciences and the material is to be used in another publication,
a review entitled 'The Physics of Ultraperipheral Collisions at the LHC',
to be published by Institute of Physics.

Please let me know the preferred method, if any, of referencing the permission
in the figure caption.

My contact information is:
email: vogt@lbl.gov
given name: Ramona
last name: Vogt
institute: LBNL and UC Davis
address: (for LBNL) Mailstop 70R0319, Nuclear Science Division, LBNL Zip
code: 94708
city: Berkeley
country: USA
fax: +1-510-486-4794
phone: +1-510-486-4052

There are 3 papers that I would like to use figures from.  The detailed
information is given below for all of them.

 Journal Title: J. Phys. G
 Authors: dEnterria D
 Title: Hard spectra and QCD matter: Experimental review
 Volume: 30
 Issue: -
 Year: 2004
 Pages: S767-S774
 Material to be used: Figure 5.

 Journal Title: J. Phys. G
 Authors: dEnterria D
 Title: Small-x QCD studies with CMS at the LHC.
 Volume: (to appear)
 Issue: (to appear)
 Year: 2007
 Pages: (to appear)
 Material to be used: Figure 2.

 Journal Title: Journal of Physics G
 Authors: Alessandro et al (ALICE Collaboration)
 Title: ALICE: Physics Performance Report, Volume II
 Volume: 32
 Issue: 
 Year: 2006
 Pages: 1295-2040
 Material to be used: Figures 6.443, 6.444 and 6.445


---------------------------------------------------------------------

This is for figure 121. That's all I could find.

1) Journal Title: Nuclear Science Symposium, 1998
Authors: J. Marchant, M. Adams, et al.
Title:  Electro-Optical Interfaces for CMS Hadron Calorimetry
Volume: Proceedings
Issue: N/A
Year: 1988
Pages: 514-519
Material to be used: Figure 1.

-----------------------------------------------------------------------
send to: "Rights and Permissions (ELS)" <Permissions@elsevier.com>
maybe for faster service also: C.Truter@elsevier.com

I would like to request permission to use several figures published in
Elsevier journals in a review article.  I am not an author of any of the 
requested material.  In all cases the subject area is
physical sciences and the material is to be used in another publication,
a review entitled 'The Physics of Ultraperipheral Collisions at the LHC',
to be published by Institute of Physics.

Please let me know the preferred method, if any, of referencing the permission
in the figure caption.

My contact information is:
email: vogt@lbl.gov
given name: Ramona
last name: Vogt
institute: LBNL and UC Davis
address: (for LBNL) Mailstop 70R0319, Nuclear Science Division, LBNL Zip
code: 94708
city: Berkeley
country: USA
fax: +1-510-486-4794
phone: +1-510-486-4052

There are 7 papers that I would like to use figures from.  The detailed
information is given below for all of them.

 Journal Title: Physics Reports
 Authors: G. Baur, K. Hencken, D. Trautmann, S. Sadovsky, Yu. Kharlog
 Title: Coherent gammagamma and gammaA interactions in very peripheral 
collisions at relativistic ion colliders
 Volume: 364
 Issue:
 Year: 2002
 Pages: 359-450
 Material to be used: Figures 1, 6 and 39

 Journal Title: Physics Letters B
 Authors: Frankfurt, Strikman and Zhalov
 Title: Signals for black body limit in coherent ultraperipheral
heavy ion collisions
 Volume: 537
 Issues: 1-2
 Year: 2002
 Pages: 51-61
 Material to be used: Figure 3

 Journal Title: Physics Letters B
 Authors: Frankfurt, Strikman and Zhalov
 Title: Elastic and large t rapidity gap vector meson production in
ultraperipheral proton-ion collisions
 Volume: 640
 Issue: 4
 Year: 2006
 Pages: 162
 Material to be used: Figures 1, 2, 3, 4, 7 and 8

 Journal Title: Physics Letters B
 Authors: Strikman, Tverskoy and Zhalov
 Title: Neutron tagging of quasielastic J/psi photoproduction off nucleus
in ultraperipheral heavy ion collisions at RHIC energies
 Volume: 626
 Issues:  1-4
 Year: 2005
 Pages: 72-79
 Material to be used: Figures 1, 3, 4 and 5

 Journal Title: Physics Letters B
 Authors: Chekanov et al (ZEUS Collaboration)
 Title: Scaling violations and determination of alpha_s from jet production
in gamma-p interactions at HERA
 Volume: 560
 Issues: 1-2
 Year: 2003
 Pages: 7-23
 Material to be used: Figure 4b

 Journal Title: Nuclear Instruments and Methods A
 Authors: Ackermann et al (STAR Collaboration)
 Title: STAR detector overview
 Volume: 499
 Issues: 2-3
 Year: 2003
 Pages: 624-632
 Material to be used: Figure 2

 Journal Title: Nuclear Physics B Proceedings Supplements
 Authors: Meissner and Morozov
 Title: Coherent electromagnetic processes in ultraperipheral heavy-ion
collisions
 Volume: 126
 Issue: -
 Year: 2004
 Pages: 59-64
 Material to be used: Figures 6 b,d and 8

---------------------------------------------------------------------------

email info: acta@if.uj.edu.pl

I would like to request permission to use several figures published in Acta
Physica Polonica B in a review article.  I am not an author of any of the 
requested material and the authors are not employed at my institute.  
The material is to be used in another publication,
a review entitled 'The Physics of Ultraperipheral Collisions at the LHC',
to be published by Institute of Physics.

Please let me know the preferred method, if any, of referencing the permission
in the figure caption.

My contact information is:
email: vogt@lbl.gov
given name: Ramona
last name: Vogt
institute: LBNL and UC Davis
address: (for LBNL) Mailstop 70R0319, Nuclear Science Division, LBNL Zip
code: 94708
city: Berkeley
country: USA
fax: +1-510-486-4794
phone: +1-510-486-4052

There is one paper that I would like to use figures from.  The detailed
information is given below for all of them.

 Journal Title: Acta Physica Polonica B
 Authors: Frankfurt, Strikman and Zhalov
 Title: Coherent photoproduction from nuclei
 Volume: 34
 Issue: 6
 Year: 2003
 Pages: 3215-3254
 Material to be used: Figures 7, 11 and 12

----------------------------------------------------------------------
send to: assocpub@aps.org

I would like to request permission to use several figures published in
APS journals in a review article.  I am not an author of any of the requested 
material.  The material is to be used in another publication,
a review entitled 'The Physics of Ultraperipheral Collisions at the LHC',
to be published by Institute of Physics.

Please let me know the preferred method, if any, of referencing the permission
in the figure caption.

My contact information is:
email: vogt@lbl.gov
given name: Ramona
last name: Vogt
institute: LBNL and UC Davis
address: (for LBNL) Mailstop 70R0319, Nuclear Science Division, LBNL Zip
code: 94708
city: Berkeley
country: USA
fax: +1-510-486-4794
phone: +1-510-486-4052

There are 10 papers that I would like to use figures from.  The detailed
information is given below for all of them.

 Journal Title: Physical Review C
 Authors: Frankfurt, Strikman and Zhalov
 Title: Predictions of the generalized Glauber model for the coherent rho
production at RHIC and the STAR data
 Volume: 67
 Issue: 3
 Year: 2003
 Pages: 034901
 Material to be used: Figures 1 and 2

 Journal Title: Physical Review Letters
 Authors: Strikman, Vogt and White
 Title: Probing small x parton densities in ultraperipheral AA and pA
collisions at the LHC
 Volume: 96
 Issue: 8
 Year: 2006
 Pages: 082001
 Material to be used: Figures 3 and 4

 Journal Title: Physical Review Letters
 Authors: Adams et al [STAR Collaboration]
 Title: Coherent Rho0 production in ultraperipheral heavy-ion collisions
 Volume: 89
 Issue: 27
 Year: 2002
 Pages: 272302
 Material to be used: Figure 2

 Journal Title: Physical Review C
 Authors: Klein and Nystrand
 Title: Exclusive vector meson production in relativistic heavy ion collisions
 Volume: 60
 Issue: 1
 Year:  1999
 Pages: 014903
 Material to be used: Figure 6

 Journal Title: Physical Review Letters
 Authors: Klein and Nystrand
 Title:  Photoproduction of Quarkonium in Proton-Proton and nucleus-nucleus
collisions
 Volume: 92
 Issue: 14
 Year: 2004
 Pages: 142003
 Material to be used: Figures 1 and 2

 Journal Title: Physical Review Letters
 Authors: Klein and Nystrand
 Title: Interference in Exclusive Vector Meson Production in Heavy-Ion
Collisions
 Volume: 84
 Issue: 11
 Year: 2000
 Pages: 2330-2333
 Material to be used: Figure 1

 Journal Title: Physical Review Letters
 Authors: Baltz, Klein and Nystrand
 Title: Coherent vector-meson photoproduction with nuclear breakup in
relativistic heavy-ion collisions
 Volume: 89
 Issue: 1
 Year: 2002
 Pages: 012301
 Material to be used: Figures 1, 2 and 4

 Journal Title: Physical Review C
 Authors: Adams et al (STAR Collaboration)
 Title: Productio of e+e- pairs accompanied by nuclear dissociation in 
ultraperipheral heavy-ion collisions
 Volume: 70
 Issue: 3
 Year: 2004
 Pages: 301902
 Material to be used: Figures 2b and 3

 Journal Title: Reviews of Modern Physics
 Authors: Klasen
 Title: Theory of hard photoproduction
 Volume: 74
 Issue:4
 Year: 2002
 Pages: 1221-1283
 Material to be used: Figure 6, 46 and 47

 Journal Title: Physical Review Letters
 Authors: Chiu, Denisov, Garcia, Katzy and White
 Title: Measurement of Mutual Coulomb Disociation in sqrt s_NN = 130 GeV
Au+Au Collisions
 Volume:89
 Issue:1
 Year: 2002
 Pages: 012302
 Material to be used: Table 1 and Figure 3

--------------------------------------------------------------------

springer: permissions.heidelberg@springer.com

I would like to request permission to use several figures published in
Springer journals in a review article.  I am not an author of any of the 
requested material.  In all cases the subject area is
physical sciences and the material is to be used in another publication,
a review entitled 'The Physics of Ultraperipheral Collisions at the LHC',
to be published by Institute of Physics.

Please let me know the preferred method, if any, of referencing the permission
in the figure caption.

My contact information is:
email: vogt@lbl.gov
given name: Ramona
last name: Vogt
institute: LBNL and UC Davis
address: (for LBNL) Mailstop 70R0319, Nuclear Science Division, LBNL Zip
code: 94708
city: Berkeley
country: USA
fax: +1-510-486-4794
phone: +1-510-486-4052

There are 4 papers that I would like to use figures from.  The detailed
information is given below for all of them.

 Journal Title: European Physics Journal C
 Authors: Goncalves and Machado
 Title: Nuclear heavy quark photoproduction in a saturation model
 DOI: 10.1140/epjc/s2003-01296-y
 ISSN: 1434-6044 (print) 1434-6052 (online)
 Volume: 30
 Issue: 3
 Year: 2003
 Pages: 387-394
 Material to be used: Figures 3 and 6

 Journal Title: European Physics Journal C
 Authors: Adloff et al (H1 Collaboration)
 Title: Inelastic photoproduction of J/psi mesons at HERA
 DOI: 10.1007/s10052-002-1009-8
 ISSN: 1434-6044 (print) 1434-6052 (online)
 Volume: 25
 Issue: 1
 Year: 2002
 Pages: 25-39
 Material to be used: Figure 7

 Journal Title: European Physics Journal
 Authors: Adloff et al. (H1 Collaboration)
 Title: Measurement of dijet cross sections in photoproduction at HERA
 DOI: 10.1007/s10052-002-1004-0
 ISSN: 1434-6044 (print) 1434-6052 (online)
 Volume: 25
 Issue: 1
 Year: 2002
 Pages: 13-23
 Material to be used: Figure 7

 Journal Title: European Physics Journal C
 Authors: Aktas et al (H1 Collaboration)
 Title: Measurement of prompt photon cross sections in photoproduction at HERA
 ISSN: 1434-6044 (print) 1434-6052 (online)
 DOI: 10.1140/epjc/s2004-02085-x
 Volume: 38
 Issue: 4
 Year: 2004
 Pages: 437-445
 Material to be used: Figure 5

-----------------------------------------------------------------------

 Journal Title: ICHEP 2004 proceedings (World Scientific)
 Authors: Chekanov et al (ZEUS Collaboration)
 Title: Diffractive photoproduction of dijets at HERA
 Volume: 2
 Issue: ICHEP 2004 - Proceedings of the 32nd International Conference on
High Energy Physics
 Year: 2004
 Pages:
 Material to be used: Figure 4
link: http://www.ihep.ac.cn/data/ichep04/c_paper/6-0249.pdf

 Journal Title: ICHEP 2004 proceedings (World Scientific)
 Authors: Chekanov et al (ZEUS Collaboration)
 Title: Inclusive charm jet cross section in photoproduction
 Volume: 2
 Issue: ICHEP 2004 - Proceedings of the 32nd International Conference on
High Energy Physics
 Year: 2004
 Pages:
 Material to be used: Figure 6
link: http://www.ihep.ac.cn/data/ichep04/c_paper/11-0333.pdf

--------------------------------------------------------------------
DONE

 Journal Title: AIP Conf. Proc.
 Authors: White
 Title: Diffraction dissociation: 50 years later
 Volume: 792
 Issue: -
 Year: 2006
 Pages: 527-531
 Material to be used: Figure 1

 Journal Title: AIP Conf. Proc.
 Authors: Klein (STAR Collaboration)
 Title: Photoproduction at hadron colliders
 Volume: 792
 Issue: -
 Year: 2006
 Pages: 532-535
 Material to be used: Figure 2
--------------------------------------------------------------------


 Journal Title: 
 Authors: 
 Title: 
 Volume:
 Issue:
 Year: 
 Pages:
 Material to be used:
_______________________________________________________________

Figs. 48,49,50,51,52,53,54,55 are figs. 4,5,6,7,8,9,10,11
from Frankfurt, Strikman, Zhalov hep-ph/0612072
referred in YR as ref. 87
_______________________________________________________________


